Self-supervision for medical image classification: state-of-the-art performance with ~100 labeled training samples per class

Is self-supervised deep learning (DL) for medical image analysis already a serious alternative to the de facto standard of end-to-end trained supervised DL? We tackle this question for medical image classification, with a particular focus on one of the currently most limiting factors of the field: the (non-)availability of labeled data. Based on three common medical imaging modalities (bone marrow microscopy, gastrointestinal endoscopy, dermoscopy) and publicly available data sets, we analyze the performance of self-supervised DL within the self-distillation with no labels (DINO) framework. After learning an image representation without use of image labels, conventional machine learning classifiers are applied. The classifiers are fit using a systematically varied number of labeled data (1-1000 samples per class). Exploiting the learned image representation, we achieve state-of-the-art classification performance for all three imaging modalities and data sets with only a fraction of between 1% and 10% of the available labeled data and about 100 labeled samples per class.

==> figures/dino_flow_chart.tikz <==
\documentclass[tikz,lborder=-0.1cm]{standalone}
% \usepackage[]{geometry}
% \usepackage{lipsum}
% \usepackage{graphicx}
% \usepackage{xcolor}
% \usepackage{fontawesome}
% \usepackage{amssymb}
% \renewcommand{\familydefault}{\sfdefault}
\usepackage[sfdefault, lining, light]{FiraSans}
% \usepackage{tikz}
\usetikzlibrary{arrows.meta, decorations.markings,shapes,arrows,fit, positioning, calc, decorations.pathreplacing}
% \usepackage{neuralnetwork}

% \geometry{
% paperwidth=9cm,
% paperheight=4cm,
% margin=0cm,
% lmargin=-0.2cm
% }
% \definecolor{bg_left}{RGB}{211, 211, 211}
% \definecolor{bg_right}{RGB}{239, 220, 180}
% \definecolor{bg_bottom}{RGB}{77, 77, 77}
% \definecolor{text_bottom}{RGB}{239, 239, 239}
% \definecolor{network_standard}{RGB}{98, 101, 102}
% \definecolor{network_standard_2}{RGB}{195, 31, 48}
% \definecolor{custom_red}{RGB}{195, 31, 48}
% \definecolor{text_color}{RGB}{8, 43, 63}
% \definecolor{custom_orange}{RGB}{25, 94, 131}


% \makeatletter
% \newcommand{\globalcolor}[1]{%
%   \color{#1}\global\let\default@color\current@color
% }
% \makeatother

% \AtBeginDocument{\globalcolor{text_color}}

\begin{document}
\begin{tikzpicture}[]
% Grid lines for positioning
% \draw[step=.5,black!10!white,thin,xshift=0cm,yshift=0cm,inner sep=0] (0.25,-2.5) grid (8.75,3.5);

%----%
% \begin{scope}[shift={(-0.25cm,0)}]
\draw[draw=none] (0.25, 3.5) to node[text width=2.5cm,midway,above,align=center, scale=0.75] {\scriptsize Image $I$} (3, 3.5);

\node[anchor=east, inner sep=0] at (3,2.5){\includegraphics[height=2cm,width=2.75cm,trim=0 0 0 0, clip]{figures/image_grids/images/ISIC/ISIC_0000000_Nevus_123.jpg}};
% \draw[draw=none, fill=none] (0.25, 3) rectangle (3,1);

\draw[draw=red, fill=none,inner sep=0] (0.5, 3.25) rectangle (2.25,1.75);
\draw[draw=red, fill=none,inner sep=0] (0.95, 3.1) rectangle (2.7,1.6);

\draw[draw=blue, fill=none,inner sep=0] (1.6, 2.75) rectangle (2.5,2);
\draw[draw=blue, fill=none,inner sep=0] (0.55, 3.05) rectangle (0.8,3.3);
\draw[draw=blue, fill=none,inner sep=0] (2.35, 2.1) rectangle (2.6,2.35);
\draw[draw=blue, fill=none,inner sep=0] (1.1, 2) rectangle (1.35,2.25);
% \end{scope}

%----%
\draw[draw=none] (3.5, 2) to node[text width=3cm,midway,below,align=center, scale=0.75] {\scriptsize Global crops $\mathcal{I}_g(I)$} (5.25, 2);
\node(global_crops) [anchor=west, inner sep=0] at (3.5,2.75){\includegraphics[height=1.5cm,width=1.75cm,trim= 65 100 270 90, clip]{figures/image_grids/images/ISIC/ISIC_0000000_Nevus_123.jpg}};
\draw[draw=red, fill=none] (3.5, 3.5) rectangle (5.25,2);


\draw[draw=none] (3.5, 0.1) to node[text width=3cm,midway,below,align=center, scale=0.75] {\scriptsize Local crops $\mathcal{I}_l(I)$}(5.25,  0.1);
\node(local_crops)[anchor=west, inner sep=0, rotate=0] at (4.25,0.25){\includegraphics[height=0.25cm,width=0.25cm,trim=775 240 140 450, clip] {figures/image_grids/images/ISIC/ISIC_0000000_Nevus_123.jpg}};
\draw [draw=blue, fill=none] (4.25, 0.375) rectangle (4.5, 0.125);

\node (arch) [rectangle, anchor=east, draw=none, fill=red!15!white, rotate=90, line width=0.75pt, rounded corners=0.5mm, align=center, minimum width=1.6cm, minimum height=1.45cm, anchor=north]  at (5.75,2.75){};
% \draw[decorate,decoration={brace,amplitude=6pt}] (arch.north east) -- (arch.south east) node[midway, above, yshift=4pt]{\scriptsize teacher};
\draw[draw=none] (arch.south east) -- (arch.north east) node[midway, above, scale=0.75]{\scriptsize \firamedium Teacher};

\node (backbone) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, align=center, minimum width=1.4cm, minimum height=0.5cm,right=0.1cm of arch.north, anchor=north]{\scriptsize backbone};
\node (head) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, minimum height=0.5cm, minimum width=1.4cm,align=center, right=0.25cm of backbone.south, anchor=north]  {\scriptsize MLP head};

% \node (student) [rectangle, anchor=north, rotate=0, fill=red!15!white, draw=none, rotate=90, rounded corners=0.5mm, text width=1cm, align=center] at (6,0.75){\scriptsize student};
% \node (teacher) [rectangle, anchor=north, rotate=0, fill=red!15!white, draw=none, rotate=90, rounded corners=0.5mm, text width=1cm, align=center] at (6,2.75){\scriptsize teacher};


\node (centering) [right=0.25cm of arch.south, anchor=north, text width=1.2cm, rotate=90, draw=none, fill=blue!10!white, rounded corners=0.5mm] {\scriptsize centering};

\node (softmax1) [right=0.25cm of centering.south, anchor=north, text width=1.2cm, rotate=90, draw=none, fill=blue!10!white, rounded corners=0.5mm, align=center] {\scriptsize temp-w. \\ \vspace{-2pt} softmax};
\node (arch2) [rectangle, anchor=east, draw=none, fill=red!15!white, rotate=90, line width=0.75pt, rounded corners=0.5mm, align=center, minimum width=1.6cm, minimum height=1.95cm, anchor=north] at (5.75,0.25){};
% \node[below=0.1cm of arch2.west] {\scriptsize student};
\draw[draw=none] (arch2.south east) -- (arch2.north east) node[midway, above , scale=0.75]{\scriptsize \firamedium Student};

\node (backbone) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, align=center, minimum width=1.4cm, minimum height=1cm,right=0.1cm of arch2.north, anchor=north]{\scriptsize backbone (XCiT)};
\node (head2) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, minimum height=0.5cm, minimum width=1.4cm,align=center, right=0.25cm of backbone.south, anchor=north]  {\scriptsize MLP head};
\node (softmax2) [below=2.5cm of softmax1.west, anchor=west, text width=1.2cm, rotate=90, draw=none, fill=blue!10!white, rounded corners=0.5mm, align=center] {\scriptsize temp w. \\ \vspace{-2pt} softmax};


\draw[-stealth, line width=0.1] (local_crops.east) to node {}(arch2.north);
\draw[-stealth, line width=0.1] (global_crops.east) to node {}(arch2.north);
\draw[-stealth, line width=0.1] (global_crops.east) to node {}(arch.north);

\draw[-stealth, line width=0.1pt] ($(arch.west) - (0.5, 0.875)$) to node [black, text width=0.5cm,midway,above, scale=0.75, rotate=90] {\scriptsize EMA} ($(arch.west) - (0.5, 0)$);

\draw[-stealth, line width=0.1pt] (centering.south) to node [black, text width=0.5cm,midway,above, scale=0.75, rotate=90] {}(softmax1.north);
\draw[-stealth, line width=0.1pt] (arch2.south) to node [black, text width=0.5cm,midway,above, scale=0.75, rotate=90] {}(softmax2.north);

\draw[-stealth, line width=0.1pt] (arch.south) to node [black, text width=0.5cm,midway,above, scale=0.75, rotate=90] {}(centering.north);

\node (ce) [below right = 1.25cm and 0cm of softmax1.south,anchor=west, text width=0.3cm, draw=none, fill=orange!20!white, align=center, rounded corners=1mm] {\scriptsize CE};

\draw[dashed, -stealth, line width=0.1pt] (softmax1.south) -| node[below, yshift=-0.45cm, rotate=90, font={\scriptsize}, scale=0.75, inner sep=2pt] {no grad} (ce.north);
\draw[-stealth, line width=0.1pt] (softmax2.south) -|(ce.south);

% \node (train) [rectangle,anchor=north, rotate=0, draw=black, rounded corners=0.5mm, minimum width=5.5cm, minimum height=6cm, inner sep=0, line width=0.25pt] at (6,3.5){};
% \node[align=center, above right] at (train.north west) {\scriptsize training:};
% % BOTTOM PART
% \node (training) [rectangle, densely dashed,anchor=north, line width=0.25pt, rotate=0, draw=black, rounded corners=0.5mm, minimum width=3.4cm, minimum height=2.25cm, inner sep=0] at (6.8,0){};
% \node[align=center, below right] at (training.north west) {\scriptsize student/teacher:};
% \node[rotate=90, anchor=south east, yshift=-0.45cm] (start) at (training.west) {};
% \node (arch) [rectangle, anchor=east, draw=none, fill=red!15!white, rotate=90, line width=0.75pt, rounded corners=0.5mm, align=center, minimum width=1.6cm, minimum height=1.95cm,right=0.4cm of start.south, anchor=north]{};

% \node (backbone) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, align=center, minimum width=1.4cm, minimum height=1cm,right=0.5cm of start.south, anchor=north]{\scriptsize backbone (XCiT)};
% \node (head) [rectangle, anchor=east, fill=none, draw=black, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, minimum height=0.5cm, minimum width=1.4cm,align=center, right=0.25cm of backbone.south, anchor=north]  {\scriptsize MLP head};

% \node[rotate=90, right=0.5cm of head.south, anchor=north] (end) {};
% \draw[-stealth, line width=0.1pt] (backbone) -- (head);
% \draw[-stealth, line width=0.1pt] ($(start) - (0.1,0)$) -- node[above] {\scriptsize $\mathcal{I}_{(g,l)}$} (arch);
% \draw[-stealth, line width=0.1pt, dashed] (arch) -- (end);

\node (inference) [rectangle, anchor=west, rotate=0, draw=none, dashed, rounded corners=0.5mm, minimum width=2.75cm, minimum height=1.6cm, inner sep=0]  at (0.25,0.25){};
\draw[] (0.25,1.35) -- (3.15,1.35);
\draw[] (3.15,1.35) -- (3.15,-0.55);
\draw[draw=none, fill=gray!20!white] (0.25,1.35) rectangle (3.15,-0.55); 

% \node () [rectangle, anchor=west, rotate=0, fill=gray!40!white,draw=black,minimum width=3.25cm, minimum height=1.9cm, inner sep=0, line width=.5, densely dashed]  at (0.25,0.4){};
\node[rotate=90, yshift=0cm, inner sep=0] (start) at (inference.west) {};
\node[align=center, above right, scale=0.75] at (inference.north west) {\scriptsize Inference:};
\node (backboner) [rectangle, anchor=east, fill=red!15!white, draw=none, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, align=center, minimum width=1.4cm, minimum height=0.5cm,right=0.5cm of start.south, anchor=north]{\scriptsize backbone};
\node (head) [rectangle, anchor=east, fill=green!15!white, draw=none, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, minimum height=0.5cm, minimum width=1.4cm,align=center, right=0.25cm of backboner.south, anchor=north] {\scriptsize classifier};
\node (out) [rectangle, anchor=east, fill=blue!10!white, draw=none, rotate=90, line width=0.25pt, rounded corners=0.5mm, text width=1.2cm, align=center, right=0.25cm of head.south, anchor=north]  {\scriptsize output};
\node[rotate=90, right=0.25cm of out.south, anchor=north] (end) {};
\draw[-stealth, line width=0.1pt] (backboner) -- (head);
\draw[-stealth, line width=0.1pt] ($(start) + (0.2,0)$) -- node[above, scale=0.75] {\scriptsize $I$} (backboner);
\draw[-stealth, line width=0.1pt] (head) -- (out);
\draw[-stealth, line width=0.1pt, dashed] (out) -- (end);

% \draw[-stealth, line width=0.1pt, dashed] (out) -- ($(end) - (0.2,0)$);

% \draw[-stealth, densely dashed, line width=0.2pt] (backbone.west) -- ($(backbone.west) + (0,-0.2)$) -- node[above, scale=0.75, xshift=0.65cm, fill=white] {\scriptsize trained weights} ($(backboner.west) + (0,-0.2)$) -- (backboner.west);


\end{tikzpicture}
\end{document}

==> figures/image_grids/tmp.tikz <==
\documentclass[tikz]{standalone}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Packages
\usepackage{array}
\usepackage{graphicx}
\usepackage[utf8]{inputenc}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{pdfpages}
\usepackage{pgfplotstable}
\usepackage{xcolor}
\pgfplotsset{compat=newest}
\usepackage{xstring}
\usepgfplotslibrary{fillbetween}
\usepgfplotslibrary{groupplots}
\usetikzlibrary{backgrounds}


\pgfplotsset{
    compat=1.15,
    plotto/.style={
        % title=\large\textbf{\strut\title},
        title style={yshift=-6pt,},
        font={\Large\bfseries},
        scale only axis,			
        enlargelimits=false,
        axis on top,
        ticks=none,
        xticklabels={},
	    yticklabels={},
    },
}
\definecolor{lightgray}{HTML}{e5e5e5}
\definecolor{darkgray}{HTML}{c8c8c8}

\begin{document}

% \def\imgpath{images/}

\def\percent{12}     


\begin{tikzpicture}
% style
\begin{groupplot}[group style={group size= 2 by 3, horizontal sep=0.25cm},height=5cm,width=6.4cm]
\pgfplotsforeachungrouped \filename/\title in {
NGS_00005.jpg/Segmented neutrophils,
EBO_00004.jpg/Erythroblasts
}
{
	\edef\temp{
			\noexpand\nextgroupplot[
            title=\strut\title, plotto
    ]
    \noexpand\addplot[line width=0pt,]
    graphics [
        xmin=0,
        ymin=0, 
        xmax=250,
        ymax=250
    ]{\noexpand images/BM/\filename};
    }
    \temp
}
\pgfplotsforeachungrouped \filename/\title in {
bbps_2_3.jpg/BBPS 2-3,
polyp.jpg/Polyp
}
{
	\edef\temp{
			\noexpand\nextgroupplot[
            title=\strut\title, 
            plotto,
            yshift=-0.25cm
    ]
    \noexpand\addplot[thick]
    graphics [
        xmin=0,
        ymin=0, 
        xmax=600,
        ymax=450
    ]{\noexpand images/endo/\filename};
    }
    \temp
}
\pgfplotsforeachungrouped \filename/\title in {
ISIC_0024329_Squamous cell carcinoma_058.jpg/Squamous cell carcinoma,
ISIC_0024331_Basal cell carcinoma_098.jpg/Basal cell carcinoma
}
{
	\edef\temp{
			\noexpand\nextgroupplot[
            title=\strut\title, 
            plotto,
            yshift=-0.25cm
    ]
    \noexpand\addplot[thick]
    graphics [
        xmin=0,
        ymin=0, 
        xmax=600,
        ymax=450
    ]{\noexpand images/ISIC/\filename};
    }
    \temp
}
\end{groupplot}
\draw[thick, black, draw=none] ($(group c1r1.north west)+(-0.75cm,0.0cm)$) rectangle ($(group c1r1.south west)+(0cm,-0.0cm)$) node[pos=0.5,rotate=90]{\Large\textbf{\strut Bone Marrow (BM)}};
\draw[thick, black, draw=none] ($(group c1r2.north west)+(-0.75cm,0.0cm)$) rectangle ($(group c1r2.south west)+(0cm,-0.0cm)$) node[pos=0.5,rotate=90]{\Large\textbf{\strut Endo}};
\draw[thick, black, draw=none] ($(group c1r3.north west)+(-0.75cm,0.0cm)$) rectangle ($(group c1r3.south west)+(0cm,-0.0cm)$) node[pos=0.5,rotate=90]{\Large\textbf{\strut ISIC}};

% \begin{scope}[on background layer]
% \draw[fill=lightgray, draw=none, rectangle, opacity=0.6] ($(group c1r1.north west)+(-0.85cm,0.75cm)$) rectangle ($(group c4r2.south east)+(0.375cm,-0.375cm)$);
% \draw[fill=white, draw=none, rectangle, opacity=0.6] ($(group c1r3.north west)+(-0.85cm,0.75cm)$) rectangle ($(group c4r4.south east)+(0.375cm,-0.375cm)$);
% \draw[fill=lightgray, draw=none, rectangle, opacity=0.6] ($(group c1r5.north west)+(-0.85cm,0.85cm)$) rectangle ($(group c4r6.south east)+(0.375cm,-0.375cm)$);
% \end{scope}
\end{tikzpicture}
\end{document}


==> figures/performance_vs_samples/data/BM_all_classes_DL.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
Linear Layer,5,0.23,0.0252988547035866,0.42977799730782,0.282945108892705
Linear Layer,10,0.29,0.0226750069532566,0.48779822067578,0.373136830508152
Linear Layer,25,0.38,0.0129752437057588,0.546729940226514,0.469837428444946
Linear Layer,50,0.405,0.0106328104987068,0.589547127959148,0.541985746147091
Linear Layer,100,0.43,0.00897933914141629,0.635561332937128,0.590628903919441
Linear Layer,250,0.4,0.00535151093613186,0.68681004521924,0.659671561356171
Linear Layer,500,0.45,0.00389092656758769,0.714154022588093,0.694454237829779
Linear Layer,1000,0.5,0.00319944572430204,0.734474100761956,0.718416628864734
Baseline,5,0.1,0.0256527438979725,0.406672864042087,0.26323321687178
Baseline,10,0.13,0.0220044600700399,0.468618955974023,0.353910086681454
Baseline,25,0.19,0.0153454950839768,0.507536181045107,0.43870287717741
Baseline,50,0.1,0.0126197833982804,0.532246060373153,0.469306253698681
Baseline,100,0.15,0.0115369087145738,0.57085793784308,0.518418105396538
Baseline,250,0,0.00732743248603128,0.621577499697964,0.588217933756172
Baseline,500,0,0.00513210070710935,0.640152997456719,0.61589329190068
Baseline,1000,0,0.00428446734077602,0.648584344007655,0.623777602677551


==> figures/performance_vs_samples/data/Isic_all_classes_DL.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
Linear Layer,5,0.26,0.0252988547035866,0.42977799730782,0.282945108892705
Linear Layer,10,0.3,0.0226750069532566,0.48779822067578,0.373136830508152
Linear Layer,25,0.33,0.0129752437057588,0.546729940226514,0.469837428444946
Linear Layer,50,0.35,0.0106328104987068,0.589547127959148,0.541985746147091
Linear Layer,100,0.38,0.00897933914141629,0.635561332937128,0.590628903919441
Linear Layer,250,0.39,0.00535151093613186,0.68681004521924,0.659671561356171
Linear Layer,500,0.41,0.00389092656758769,0.714154022588093,0.694454237829779
Linear Layer,1000,0.42,0.00319944572430204,0.734474100761956,0.718416628864734
Baseline,5,0.22,0.0256527438979725,0.406672864042087,0.26323321687178
Baseline,10,0.27,0.0220044600700399,0.468618955974023,0.353910086681454
Baseline,25,0.37,0.0153454950839768,0.507536181045107,0.43870287717741
Baseline,50,0.42,0.0126197833982804,0.532246060373153,0.469306253698681
Baseline,100,0.45,0.0115369087145738,0.57085793784308,0.518418105396538
Baseline,250,0.5,0.00732743248603128,0.621577499697964,0.588217933756172
Baseline,500,0.55,0.00513210070710935,0.640152997456719,0.61589329190068
Baseline,1000,0.6,0.00428446734077602,0.648584344007655,0.623777602677551


==> figures/performance_vs_samples/data/endo_all_classes_DL.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
Linear Layer,5,0.45,0.0252988547035866,0.42977799730782,0.282945108892705
Linear Layer,10,0.5,0.0226750069532566,0.48779822067578,0.373136830508152
Linear Layer,25,0.57,0.0129752437057588,0.546729940226514,0.469837428444946
Linear Layer,50,0.57,0.0106328104987068,0.589547127959148,0.541985746147091
Linear Layer,100,0.59,0.00897933914141629,0.635561332937128,0.590628903919441
Linear Layer,250,0.6,0.00535151093613186,0.68681004521924,0.659671561356171
Linear Layer,500,0.61,0.00389092656758769,0.714154022588093,0.694454237829779
Linear Layer,1000,0.61,0.00319944572430204,0.734474100761956,0.718416628864734
Supervised,5,0.2,0.0256527438979725,0.406672864042087,0.26323321687178
Supervised,10,0.25,0.0220044600700399,0.468618955974023,0.353910086681454
Supervised,25,0.4,0.0153454950839768,0.507536181045107,0.43870287717741
Supervised,50,0.47,0.0126197833982804,0.532246060373153,0.469306253698681
Supervised,100,0.5,0.0115369087145738,0.57085793784308,0.518418105396538
Supervised,250,0.55,0.00732743248603128,0.621577499697964,0.588217933756172
Supervised,500,0.57,0.00513210070710935,0.640152997456719,0.61589329190068
Supervised,1000,0.6,0.00428446734077602,0.648584344007655,0.623777602677551


==> figures/performance_vs_samples/data/preprocessed_no_hyper_all_isic_runs_all_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.219250668826294,0.0314118106290122,0.284587217574947,0.154162358311461
SVC,5,0.36387232526114,0.0252988547035866,0.42977799730782,0.282945108892705
SVC,10,0.424497311801224,0.0226750069532566,0.48779822067578,0.373136830508152
SVC,25,0.508282651384185,0.0129752437057588,0.546729940226514,0.469837428444946
SVC,50,0.563155413441405,0.0106328104987068,0.589547127959148,0.541985746147091
SVC,100,0.616350247908312,0.00897933914141629,0.635561332937128,0.590628903919441
SVC,250,0.674370207650687,0.00535151093613186,0.68681004521924,0.659671561356171
SVC,500,0.704716101467068,0.00389092656758769,0.714154022588093,0.694454237829779
SVC,1000,0.725931890201607,0.00319944572430204,0.734474100761956,0.718416628864734
KNeighborsClassifier,1,0.219135572608671,0.0316668631369512,0.284587217574947,0.154468540365156
KNeighborsClassifier,5,0.341221729178029,0.0239805106914306,0.39665116730863,0.281438261490706
KNeighborsClassifier,10,0.389282191731379,0.0200305417313977,0.461048461980821,0.345471116378125
KNeighborsClassifier,25,0.448462329164755,0.0137410282596645,0.490881532696809,0.419963163756573
KNeighborsClassifier,50,0.493964966110329,0.0105789825664233,0.521484710090596,0.466898595575927
KNeighborsClassifier,100,0.542977954683058,0.00966554951057132,0.567067215886646,0.522183471080674
KNeighborsClassifier,250,0.617806324708276,0.00610072346472546,0.634131334919781,0.603348379954775
KNeighborsClassifier,500,0.655549849607999,0.00521074280031318,0.669215971506684,0.640457166178601
KNeighborsClassifier,1000,0.673609758000757,0.00501736654610248,0.687857552411973,0.66035942652494
LogisticRegression,1,0.218755040548327,0.0316410482750985,0.282372333980767,0.149473226466934
LogisticRegression,5,0.355921792573582,0.0256527438979725,0.406672864042087,0.26323321687178
LogisticRegression,10,0.409950218262045,0.0220044600700399,0.468618955974023,0.353910086681454
LogisticRegression,25,0.472347901348255,0.0153454950839768,0.507536181045107,0.43870287717741
LogisticRegression,50,0.507342873049147,0.0126197833982804,0.532246060373153,0.469306253698681
LogisticRegression,100,0.547656949630427,0.0115369087145738,0.57085793784308,0.518418105396538
LogisticRegression,250,0.604611054994958,0.00732743248603128,0.621577499697964,0.588217933756172
LogisticRegression,500,0.629485996380313,0.00513210070710935,0.640152997456719,0.61589329190068
LogisticRegression,1000,0.639885297022828,0.00428446734077602,0.648584344007655,0.623777602677551
LinearLayer,5,0.26,0.0252988547035866,0.42977799730782,0.282945108892705
LinearLayer,10,0.3,0.0226750069532566,0.48779822067578,0.373136830508152
LinearLayer,25,0.33,0.0129752437057588,0.546729940226514,0.469837428444946
LinearLayer,50,0.35,0.0106328104987068,0.589547127959148,0.541985746147091
LinearLayer,100,0.38,0.00897933914141629,0.635561332937128,0.590628903919441
LinearLayer,250,0.39,0.00535151093613186,0.68681004521924,0.659671561356171
LinearLayer,500,0.41,0.00389092656758769,0.714154022588093,0.694454237829779
LinearLayer,1000,0.42,0.00319944572430204,0.734474100761956,0.718416628864734
Baseline,5,0.22,0.0256527438979725,0.406672864042087,0.26323321687178
Baseline,10,0.27,0.0220044600700399,0.468618955974023,0.353910086681454
Baseline,25,0.37,0.0153454950839768,0.507536181045107,0.43870287717741
Baseline,50,0.42,0.0126197833982804,0.532246060373153,0.469306253698681
Baseline,100,0.45,0.0115369087145738,0.57085793784308,0.518418105396538
Baseline,250,0.5,0.00732743248603128,0.621577499697964,0.588217933756172
Baseline,500,0.55,0.00513210070710935,0.640152997456719,0.61589329190068
Baseline,1000,0.660093410393399,0.0152293762912407,0.670862205642177,0.649324615144621
Benchmark,all,0.631389010898329,0.0131274099712222,0.641337304895053,0.609502480680299


==> figures/performance_vs_samples/data/preprocessed_no_hyper_haferlach_runs_100samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.25382276415776966,0.028931001902825507,0.315716645596741,0.1688467057874082
SVC,5,0.4595485260749478,0.024653034500692,0.5085940520302574,0.3973813069398667
SVC,10,0.549465161169836,0.014509909800205953,0.5933205744719047,0.5094292349663153
SVC,25,0.640358589743321,0.008350383266581652,0.669857230921787,0.6239459613171675
SVC,50,0.6846421307769086,0.005783846246064813,0.7000204655544002,0.6634508010499903
SVC,100,0.7159635292774758,0.004019471605577897,0.7250301818060185,0.7051232399769106
KNeighborsClassifier,1,0.25307148417982295,0.02840259644305645,0.315716645596741,0.1688467057874082
KNeighborsClassifier,5,0.4081125807254834,0.021167052360559283,0.4615192980333245,0.3463440490135376
KNeighborsClassifier,10,0.48940731700732654,0.013286051191301761,0.5254673343787863,0.4625905711821908
KNeighborsClassifier,25,0.5694605898223571,0.008241041384365594,0.5868032896416648,0.5459865956485086
KNeighborsClassifier,50,0.6116722236072486,0.005960911390521194,0.6273405225835371,0.5984760255334738
KNeighborsClassifier,100,0.6448233679110424,0.004398278563646231,0.6564106847564918,0.6347905217261758
LogisticRegression,1,0.2573776878666584,0.029149733866999327,0.328484617841154,0.1688470259327741
LogisticRegression,5,0.46938287099923726,0.024921142609223595,0.524606498508267,0.3988360266744016
LogisticRegression,10,0.5485296151816716,0.01473090059913802,0.5764148478225916,0.5036507516948471
LogisticRegression,25,0.6134009654108771,0.01104859847187243,0.639125095654333,0.5898493420403055
LogisticRegression,50,0.6382478194559827,0.007937871699960877,0.658124967199231,0.6176225097690801
LogisticRegression,100,0.650819500221172,0.006647604170492857,0.6665749043018856,0.636588813629563


==> figures/performance_vs_samples/data/preprocessed_no_hyper_hyperkvasir_runs_100samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.4952612731433734,0.04082943552058306,0.5852104518740487,0.3949247862115694
SVC,5,0.7148523011750813,0.016881123826337188,0.7494315067147952,0.6768938275740137
SVC,10,0.7705858087648879,0.014119388311145658,0.7947204144172749,0.7339340497945175
SVC,25,0.8177538945460364,0.008956909043048295,0.8346239637127112,0.7959161801217608
SVC,50,0.8393916883629386,0.006515231688940585,0.8538852271391938,0.8258370821070293
SVC,100,0.854324538259936,0.005244821989394013,0.8643420400985032,0.8402945974920495
KNeighborsClassifier,1,0.4950680298670356,0.04080364954892257,0.5852104518740487,0.3949247862115694
KNeighborsClassifier,5,0.6682339624843889,0.01473831829870281,0.7041753273157392,0.6308665449831771
KNeighborsClassifier,10,0.7206122712917984,0.013615734590338796,0.7519298926025936,0.6869597768574198
KNeighborsClassifier,25,0.76792444726725,0.010331124712362963,0.7988216072592381,0.7401700307195803
KNeighborsClassifier,50,0.7912956556925472,0.008458341266190545,0.8139921628877617,0.7688205143434278
KNeighborsClassifier,100,0.8100223226221028,0.005851511508861042,0.8259648037077213,0.7963760311733464
LogisticRegression,1,0.4966098003213627,0.04158217306580825,0.5941322985202254,0.3902352032215468
LogisticRegression,5,0.7238941939870221,0.01812822295362216,0.7589900155134746,0.6690643078417337
LogisticRegression,10,0.774343054377939,0.013336860222497249,0.7975840435861948,0.7449078912940345
LogisticRegression,25,0.8131601137641055,0.010240838736825231,0.8341803874706203,0.7907968271121816
LogisticRegression,50,0.8300112018534793,0.007103392181022862,0.8451774111552829,0.8162154031963238
LogisticRegression,100,0.8377149039251112,0.006227183098967649,0.8532403283884665,0.8262832922118596


==> figures/performance_vs_samples/data/preprocessed_no_hyper_hyperkvasir_runs_250samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.551638012487972,0.0463233098327164,0.652127245408373,0.350750098834302
SVC,5,0.779194984223583,0.0197454487555397,0.818333784838817,0.729118490310159
SVC,10,0.838514852841371,0.0140797272859288,0.871579357603027,0.786711898464499
SVC,25,0.883934783763312,0.00657833714179079,0.898312094384914,0.865764348530884
SVC,50,0.902397868599321,0.00456980838000119,0.911987598769192,0.890720413541315
SVC,100,0.914700197170463,0.00372102212666858,0.922751043847286,0.902885000698995
SVC,250,0.927866001898727,0.00262779954552866,0.933762722535572,0.921336929612984
KNeighborsClassifier,1,0.551352700047787,0.0462665311297068,0.652127245408373,0.347313672717463
KNeighborsClassifier,5,0.722287541407284,0.0178274976921077,0.761844037469526,0.673682043148637
KNeighborsClassifier,10,0.781207508418456,0.0149326654596524,0.818579493554566,0.728036745752331
KNeighborsClassifier,25,0.8301003482275,0.00958912656603916,0.847005868725684,0.803453438894646
KNeighborsClassifier,50,0.85625370391657,0.006549530144658,0.877062699141892,0.832799795945393
KNeighborsClassifier,100,0.872883386889497,0.00525785706783402,0.886231245638317,0.858363167581997
KNeighborsClassifier,250,0.892917763298034,0.00330671309290101,0.899936707416954,0.883204217681734
LogisticRegression,1,0.552434851264133,0.0462094102793184,0.650004716069147,0.354627624315172
LogisticRegression,5,0.792036637127124,0.0191261232333013,0.827807246246104,0.741381912842898
LogisticRegression,10,0.844350102306945,0.0134014881769486,0.869796053750068,0.795720402159866
LogisticRegression,25,0.882595509539133,0.0069781631817714,0.898973798964509,0.866696494091532
LogisticRegression,50,0.899072343576692,0.00666309653597258,0.91268818363856,0.880866436941433
LogisticRegression,100,0.908801947906056,0.00613467812992493,0.923077183243136,0.894781054542373
LogisticRegression,250,0.91604519656995,0.00381333762642667,0.923959152549909,0.907130448871786
LinearLayer,1,,,,
LinearLayer,5,0.711791773305561,0.0284752856591959,0.758268711216685,0.685070888190023
LinearLayer,10,0.792425473611777,0.0135802515715932,0.807896833316711,0.775226724948079
LinearLayer,25,0.857295768151241,0.00589756974032544,0.866345193837456,0.852099477857206
LinearLayer,50,0.887264709085946,0.00294228877067369,0.89002885317992,0.882243705934866
LinearLayer,100,0.899693660811368,0.00349580457570616,0.902456857409804,0.894040730315145
LinearLayer,250,0.920904622549991,0.00200981204451344,0.923945012012354,0.918375629405349
Baseline,1,,,,
Baseline,5,0,0,0.25279843785291,0.25279843785291
Baseline,10,0,0,0.32182903216094,0.217679463822813
Baseline,25,0,0,0.381615754663652,0.323094304417627
Baseline,50,0.811523335453298,0.0157299906352465,0.827414777714707,0.795959927500194
Baseline,100,0.855733999085294,0.00380141377706893,0.859538365754741,0.849813608589873
Baseline,250,0.90121409477044,0.00760199708386449,0.910268271567418,0.890479157477142


==> figures/performance_vs_samples/data/preprocessed_no_hyper_hyperkvasir_runs_all_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.36,0.03,0.41,0.3
SVC,5,0.52,0.02,0.56,0.46
SVC,10,0.57,0.02,0.61,0.54
SVC,25,0.61,0.01,0.64,0.58
SVC,50,0.62,0.01,0.65,0.6
SVC,100,0.62,0.01,0.65,0.61
SVC,250,0.62,0,0.63,0.62
SVC,500,0.62,0,0.62,0.62
SVC,1000,0.62,0,0.62,0.62
KNeighborsClassifier,1,0.36,0.03,0.41,0.3
KNeighborsClassifier,5,0.46,0.02,0.52,0.41
KNeighborsClassifier,10,0.5,0.01,0.54,0.47
KNeighborsClassifier,25,0.54,0.01,0.57,0.52
KNeighborsClassifier,50,0.55,0.01,0.57,0.53
KNeighborsClassifier,100,0.56,0,0.56,0.54
KNeighborsClassifier,250,0.56,0,0.57,0.55
KNeighborsClassifier,500,0.55,0,0.56,0.55
KNeighborsClassifier,1000,0.55,0,0.55,0.55
LogisticRegression,1,0.36,0.03,0.42,0.3
LogisticRegression,5,0.52,0.02,0.56,0.47
LogisticRegression,10,0.58,0.02,0.62,0.53
LogisticRegression,25,0.62,0.02,0.65,0.57
LogisticRegression,50,0.62,0.02,0.65,0.59
LogisticRegression,100,0.61,0.01,0.64,0.58
LogisticRegression,250,0.61,0,0.62,0.6
LogisticRegression,500,0.61,0,0.62,0.6
LogisticRegression,1000,0.61,0,0.61,0.61
LinearLayer,5,0.442116009131837,0.0247024056492135,0.469077664022834,0.419398496421061
LinearLayer,10,0.536365390740241,0.0166709871724532,0.564263759723691,0.520261563423934
LinearLayer,25,0.595764713970169,0.0257114018038383,0.626732819566386,0.56162101187745
LinearLayer,50,0.602008110981303,0.0152099670362814,0.61781453555607,0.584344829726254
LinearLayer,100,0.602882412269263,0.0122031310651436,0.619826325594391,0.591552610663507
LinearLayer,250,0.607829268327607,0.0117360068778743,0.628407585677583,0.600040059874839
LinearLayer,500,0.611906473421526,0.014548421855158,0.63388082828339,0.595651928606131
LinearLayer,1000,0.609126814603721,0.00900471844696819,0.624152133308336,0.601962386832197
Baseline,5,0,0,0.406672864042087,0.26323321687178
Baseline,10,0,0,0.468618955974023,0.353910086681454
Baseline,25,0,0,0.507536181045107,0.43870287717741
Baseline,50,0,0,0.532246060373153,0.469306253698681
Baseline,100,0,0,0.57085793784308,0.518418105396538
Baseline,250,0,0,0.621577499697964,0.588217933756172
Baseline,500,0,0,0.640152997456719,0.61589329190068
Baseline,1000,0.558455285409125,0.0142700685913071,0.575925264639187,0.542394442771467
Benchmark,all,0.559079878488372,0.0132645293330599,0.574643481214558,0.547028214272321


==> figures/performance_vs_samples/data/preprocessed_no_hyper_isic_runs_100samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.2212060191649212,0.030151236946091547,0.301287444545364,0.1671083396311458
SVC,5,0.36292641495102734,0.02421206313372384,0.4262538684229994,0.2809368872814115
SVC,10,0.42873728385147564,0.021732950242304514,0.4760595998492762,0.3740008760423008
SVC,25,0.5080345316353881,0.01388252365132539,0.5435552976160258,0.4723766748123069
SVC,50,0.5637672572480141,0.011924201312066814,0.600300354945347,0.5371835359489041
SVC,100,0.6172133397180147,0.00922740190220421,0.6456708144757739,0.5825937714109307
KNeighborsClassifier,1,0.221389416092025,0.03038413947909763,0.301287444545364,0.1671083396311458
KNeighborsClassifier,5,0.34124280197355966,0.02158813872259907,0.398604252838693,0.2938739800147834
KNeighborsClassifier,10,0.3877138535007995,0.0195294794988101,0.4293798369125671,0.3199458039703703
KNeighborsClassifier,25,0.44538499228816747,0.014659203975272076,0.4856935683979547,0.4029191120033826
KNeighborsClassifier,50,0.49091594958000717,0.011341220987206718,0.5331624464211256,0.4689588266194522
KNeighborsClassifier,100,0.5446327514251758,0.009723666699259474,0.5648470181879363,0.5123783234006524
LogisticRegression,1,0.22078912399934306,0.030410585028504238,0.3006825605010856,0.1637810806345851
LogisticRegression,5,0.3566543664299811,0.026002357600108543,0.4082362945689052,0.2780821234306952
LogisticRegression,10,0.4102458189153322,0.02303489796268866,0.4620595582223306,0.3269315716024062
LogisticRegression,25,0.4725000691439293,0.016725173319976038,0.5121763024295687,0.4251381586200619
LogisticRegression,50,0.5086755952513868,0.015685280239521676,0.5391940550879233,0.468301352278957
LogisticRegression,100,0.547131040724639,0.010027347532051993,0.5674242668165794,0.520791052371462


==> figures/performance_vs_samples/data/preprocessed_no_hyper_isic_runs_250samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.215958805435704,0.025277355255277,0.281892252627541,0.151006956266937
SVC,5,0.34499311206391,0.0236769070698089,0.403148563500995,0.293265789381225
SVC,10,0.403559936770374,0.0220228180054236,0.459277757250028,0.352637901426454
SVC,25,0.475482053396518,0.0144647946650521,0.505310774145664,0.440753439594446
SVC,50,0.521565046156148,0.0117886801364354,0.54532072427338,0.491257831836941
SVC,100,0.565728045955802,0.00938295441877644,0.591436681547578,0.54862565058823
SVC,250,0.620034500314893,0.0070152371449903,0.634160131947909,0.601529593198521
KNeighborsClassifier,1,0.216855289448924,0.0272713552690654,0.281487261565768,0.144947023821521
KNeighborsClassifier,5,0.326276320109628,0.021251741984151,0.377851029822342,0.274520541933131
KNeighborsClassifier,10,0.373030965729385,0.0207912422497555,0.433868086514597,0.320079330187045
KNeighborsClassifier,25,0.428559484478068,0.0137501607310806,0.459014210192263,0.394867338014234
KNeighborsClassifier,50,0.465808758757989,0.0115480297327246,0.495984069469863,0.440261336529013
KNeighborsClassifier,100,0.506995792467753,0.00907930775448815,0.528467095452508,0.478733579981859
KNeighborsClassifier,250,0.567751321116762,0.00897731505433037,0.588266318629185,0.54424573903385
LogisticRegression,1,0.216029359284897,0.0276089671661528,0.283202151907659,0.14512928410232
LogisticRegression,5,0.337371977197066,0.0251148468052038,0.393380751832416,0.275656728764758
LogisticRegression,10,0.383675146773052,0.0243113651353475,0.438077129361097,0.326273998269251
LogisticRegression,25,0.43433336613077,0.0159096097753494,0.476606155953594,0.3927752994801
LogisticRegression,50,0.46363375387627,0.0130808260363883,0.493796469974518,0.435221121716828
LogisticRegression,100,0.498688622005455,0.0109509705650452,0.522023705037002,0.466076383277385
LogisticRegression,250,0.561458529493733,0.00785206291202162,0.582141110067477,0.537788828168459
LinearLayer,1,0,0,,
LinearLayer,5,0.236625149638493,0.0468901856088043,0.301710092639007,0.189691694178627
LinearLayer,10,0.275405486595465,0.0385812712601266,0.308251370243484,0.208428265705073
LinearLayer,25,0.349797672171629,0.0358981779629539,0.379028030706739,0.287150963495592
LinearLayer,50,0.404497213296719,0.0146103886032744,0.424611526253005,0.385776915628098
LinearLayer,100,0.449728305585897,0.0129717231044034,0.463269861848606,0.430554995907239
LinearLayer,250,0.475662278412882,0.0128730929964122,0.490225390119653,0.458234264895643
Baseline,1,0,0,,
Baseline,5,0.25279843785291,0.06,0.25279843785291,0.25279843785291
Baseline,10,0.288726531257475,0.0426264055716521,0.32182903216094,0.217679463822813
Baseline,25,0.354976512258252,0.0258579689536794,0.381615754663652,0.323094304417627
Baseline,50,0.37665896426714,0.0188221130263349,0.394570298452871,0.350803418589182
Baseline,100,0.447065844375021,0.0155549393153398,0.466382975458975,0.429243212038153
Baseline,250,0.498976161078577,0.00587742073559518,0.506954010198748,0.491950586316303


==> figures/performance_vs_samples/data/preprocessed_no_hyper_op_haferlach_runs_250samples_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.256876868443318,0.0285132741561388,0.341961036577262,0.185071279273168
SVC,5,0.462364197887728,0.0212851706006774,0.510337347186377,0.407774889738874
SVC,10,0.554662315442073,0.0149297515269354,0.593642126769451,0.51743130917609
SVC,25,0.641675042266475,0.00818446349864722,0.661111304018062,0.620597327307682
SVC,50,0.684609889037831,0.00415234961478564,0.694685778140251,0.675105841966769
SVC,100,0.714572315631018,0.00332725180362515,0.72141226323891,0.706801794400021
SVC,250,0.74287607676137,0.00263493341392561,0.748847389050135,0.734816582217629
KNeighborsClassifier,1,0.25647300889905,0.0285065783296739,0.341961036577262,0.185071279273168
KNeighborsClassifier,5,0.415351511495867,0.0197186505559223,0.456411686867243,0.367955581231769
KNeighborsClassifier,10,0.500159065323089,0.0136735574483653,0.526528721931226,0.466666318909587
KNeighborsClassifier,25,0.576548055160818,0.00852401526736458,0.599529114490841,0.550306226687399
KNeighborsClassifier,50,0.616511528234879,0.00571223950378363,0.636228174452615,0.605422676655987
KNeighborsClassifier,100,0.648520768517044,0.00390642630646614,0.65632297371589,0.640325592420086
KNeighborsClassifier,250,0.682596647451816,0.0030231962532226,0.690694980270508,0.675286033582837
LogisticRegression,1,0.260742034550351,0.0285835101287562,0.341641544129655,0.185019676918555
LogisticRegression,5,0.474874774730931,0.0222694513861521,0.528006943695247,0.411323868401854
LogisticRegression,10,0.556685058495778,0.0149351312558318,0.594114820063462,0.524930324071173
LogisticRegression,25,0.618389098012598,0.00955525537198263,0.639443311030422,0.593222821893721
LogisticRegression,50,0.640688426376588,0.00801450834190647,0.665222099497526,0.621945809071166
LogisticRegression,100,0.65293543826825,0.0070083828691908,0.667851449456643,0.636565669098373
LogisticRegression,250,0.660149574375684,0.00534912049697314,0.679471931225208,0.649226742541294
LinearLayer,1,0,0,,
LinearLayer,5,0,0,0.301710092639007,0.189691694178627
LinearLayer,10,0,0,0.308251370243484,0.208428265705073
LinearLayer,25,0,0,0.379028030706739,0.287150963495592
LinearLayer,50,0,0,0.424611526253005,0.385776915628098
LinearLayer,100,0.732267161335523,0.01,0.732267161335523,0.732267161335523
LinearLayer,250,0.757363543280152,0.00323546466527432,0.762557323848295,0.753950933702541
Baseline,1,0,0,,
Baseline,5,0,0,0.25279843785291,0.25279843785291
Baseline,10,0,0,0.32182903216094,0.217679463822813
Baseline,25,0,0,0.381615754663652,0.323094304417627
Baseline,50,0.506208990680796,0.0172219689808266,0.535431458863144,0.490414680268477
Baseline,100,0.587752097345431,0.00550097461634264,0.594354039285395,0.579779874480966
Baseline,250,0.65918934843429,0.00529527726080189,0.665962313625386,0.650927629140625


==> figures/performance_vs_samples/data/preprocessed_no_hyper_op_haferlach_runs_all_classes.csv <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.272057077142648,0.0358964029057111,0.356579434022068,0.188508248561222
SVC,5,0.476493941256703,0.0210333369017387,0.535606242181633,0.4116711888076
SVC,10,0.560615023155237,0.0163212408854921,0.605512372659003,0.514457478444578
SVC,25,0.653247887155855,0.0109961050321897,0.679159137712293,0.617585564065033
SVC,50,0.700318459620515,0.0070980883791968,0.717304624563107,0.683581344666699
SVC,100,0.723961919890001,0.0100204042680431,0.735887692914823,0.671927793267774
SVC,250,0.727844273347902,0.021824005727965,0.752590911062878,0.683760366352491
SVC,500,0.713252398015323,0.0224850381726267,0.759647474785443,0.686641067016501
SVC,1000,0.695901788540833,0.0100033628963415,0.746827534908592,0.681308595100339
KNeighborsClassifier,1,0.272149886016159,0.0358384844544388,0.356579434022068,0.188508248561222
KNeighborsClassifier,5,0.406081977392519,0.0195598823570974,0.454207919824349,0.353578487665262
KNeighborsClassifier,10,0.480415385125064,0.0211380780942332,0.517840273237839,0.426092246612193
KNeighborsClassifier,25,0.542367459676094,0.0226277574438019,0.60382669370037,0.502397736698428
KNeighborsClassifier,50,0.578212278397199,0.0120149154093489,0.631510330982605,0.561194262302536
KNeighborsClassifier,100,0.606137686544718,0.00867120446932573,0.665447914351225,0.587493981503824
KNeighborsClassifier,250,0.632340870718085,0.0050014634467804,0.647199921230176,0.621482180842961
KNeighborsClassifier,500,0.638922309961319,0.00645060288229745,0.653427241806958,0.622418247532643
KNeighborsClassifier,1000,0.631280828380939,0.00424374445318931,0.641711876778793,0.621886551710817
LogisticRegression,1,0.276748815940027,0.0361124548627021,0.352537188805593,0.198087955540405
LogisticRegression,5,0.489181983409597,0.0211853321190332,0.537123471601283,0.427155653925226
LogisticRegression,10,0.567277733084585,0.0171456722968423,0.611981731030878,0.524053983344818
LogisticRegression,25,0.643014525759388,0.0132227711527878,0.664051569758835,0.599589452297336
LogisticRegression,50,0.672127088817872,0.0102854411789654,0.697181595100114,0.636344419388049
LogisticRegression,100,0.674959658874555,0.0134378878257745,0.699005373507125,0.628307544887232
LogisticRegression,250,0.672695493113456,0.0180018846197091,0.7023393314417,0.618284443610261
LogisticRegression,500,0.690455439924731,0.0220405124456428,0.723674304540757,0.635002905729581
LogisticRegression,1000,0.709307501433276,0.0250443452770392,0.745130245579019,0.660515287616875
LinearLayer,1,0,0,,
LinearLayer,5,0,0,0.42977799730782,0.282945108892705
LinearLayer,10,0,0,0.48779822067578,0.373136830508152
LinearLayer,25,0,0,0.546729940226514,0.469837428444946
LinearLayer,50,0,0,0.589547127959148,0.541985746147091
LinearLayer,100,0,0,0.635561332937128,0.590628903919441
LinearLayer,250,0,0,0.68681004521924,0.659671561356171
LinearLayer,500,0,0,0.714154022588093,0.694454237829779
LinearLayer,1000,0,0,0.734474100761956,0.718416628864734
Baseline,1,0,0,0,
Baseline,5,0,0,0.406672864042087,0.26323321687178
Baseline,10,0,0,0.468618955974023,0.353910086681454
Baseline,25,0,0,0.507536181045107,0.43870287717741
Baseline,50,0,0,0.532246060373153,0.469306253698681
Baseline,100,0,0,0.57085793784308,0.518418105396538
Baseline,250,0,0,0.621577499697964,0.588217933756172
Baseline,500,0,0,0.640152997456719,0.61589329190068
Baseline,1000,0.673468977643444,0.0154587396789633,0.684399957299037,0.662537997987852
Benchmark,all,0.512170292937238,0.0622188167886442,0.614799119874059,0.452791964312099


==> figures/performance_vs_samples/data_TS/BM_250+_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.256876868443318,0.0285132741561388,0.341961036577262,0.185071279273168
SVC,5,0.462364197887728,0.0212851706006774,0.510337347186377,0.407774889738874
SVC,10,0.554662315442073,0.0149297515269354,0.593642126769451,0.51743130917609
SVC,25,0.641675042266475,0.00818446349864722,0.661111304018062,0.620597327307682
SVC,50,0.684609889037831,0.00415234961478564,0.694685778140251,0.675105841966769
SVC,100,0.714572315631018,0.00332725180362515,0.72141226323891,0.706801794400021
SVC,250,0.74287607676137,0.00263493341392561,0.748847389050135,0.734816582217629
KNeighborsClassifier,1,0.25647300889905,0.0285065783296739,0.341961036577262,0.185071279273168
KNeighborsClassifier,5,0.415351511495867,0.0197186505559223,0.456411686867243,0.367955581231769
KNeighborsClassifier,10,0.500159065323089,0.0136735574483653,0.526528721931226,0.466666318909587
KNeighborsClassifier,25,0.576548055160818,0.00852401526736458,0.599529114490841,0.550306226687399
KNeighborsClassifier,50,0.616511528234879,0.00571223950378363,0.636228174452615,0.605422676655987
KNeighborsClassifier,100,0.648520768517044,0.00390642630646614,0.65632297371589,0.640325592420086
KNeighborsClassifier,250,0.682596647451816,0.0030231962532226,0.690694980270508,0.675286033582837
LogisticRegression,1,0.260742034550351,0.0285835101287562,0.341641544129655,0.185019676918555
LogisticRegression,5,0.474874774730931,0.0222694513861521,0.528006943695247,0.411323868401854
LogisticRegression,10,0.556685058495778,0.0149351312558318,0.594114820063462,0.524930324071173
LogisticRegression,25,0.618389098012598,0.00955525537198263,0.639443311030422,0.593222821893721
LogisticRegression,50,0.640688426376588,0.00801450834190647,0.665222099497526,0.621945809071166
LogisticRegression,100,0.65293543826825,0.0070083828691908,0.667851449456643,0.636565669098373
LogisticRegression,250,0.660149574375684,0.00534912049697314,0.679471931225208,0.649226742541294
LinearLayer,1,0.321824381676705,0.062684568768124,,
LinearLayer,5,0.435971349184998,0.062684568768124,0.524801629966304,0.348252616617101
LinearLayer,10,0.550118316693291,0.0153532002745946,0.563745421716663,0.525500965314904
LinearLayer,25,0.63774830084339,0.0108439487059668,0.64964034691974,0.625626478269233
LinearLayer,50,0.697060914155078,0.00915166192606404,0.712123768028703,0.689652685900537
LinearLayer,100,0.731775176312639,0.00464383610955651,0.736249427852462,0.724040752399808
LinearLayer,250,0.757363543280152,0.00323546466527451,0.762557323848295,0.753950933702541
Baseline,1,0.0627617982197734,0.0349919663313603,,
Baseline,5,0.185063049503747,0.0349919663313603,0.210476509051618,0.128040066911127
Baseline,10,0.307364300787721,0.0220689117811082,0.334578463604651,0.278575762993369
Baseline,25,0.420098891993482,0.016973790622598,0.449466677144471,0.405892895474658
Baseline,50,0.506208990680796,0.0172219689808267,0.535431458863144,0.490414680268477
Baseline,100,0.587752097345431,0.00550097461634248,0.594354039285395,0.579779874480966
Baseline,250,0.659881352991197,0.00560878099814057,0.665962313625386,0.650927629140625

==> figures/performance_vs_samples/data_TS/BM_full_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.272057077142648,0.0358964029057111,0.356579434022068,0.188508248561222
SVC,5,0.476493941256703,0.0210333369017387,0.535606242181633,0.4116711888076
SVC,10,0.560615023155237,0.0163212408854921,0.605512372659003,0.514457478444578
SVC,25,0.653247887155855,0.0109961050321897,0.679159137712293,0.617585564065033
SVC,50,0.700318459620515,0.0070980883791968,0.717304624563107,0.683581344666699
SVC,100,0.723961919890001,0.0100204042680431,0.735887692914823,0.671927793267774
SVC,250,0.727844273347902,0.021824005727965,0.752590911062878,0.683760366352491
SVC,500,0.713252398015323,0.0224850381726267,0.759647474785443,0.686641067016501
SVC,1000,0.695901788540833,0.0100033628963415,0.746827534908592,0.681308595100339
KNeighborsClassifier,1,0.272149886016159,0.0358384844544388,0.356579434022068,0.188508248561222
KNeighborsClassifier,5,0.406081977392519,0.0195598823570974,0.454207919824349,0.353578487665262
KNeighborsClassifier,10,0.480415385125064,0.0211380780942332,0.517840273237839,0.426092246612193
KNeighborsClassifier,25,0.542367459676094,0.0226277574438019,0.60382669370037,0.502397736698428
KNeighborsClassifier,50,0.578212278397199,0.0120149154093489,0.631510330982605,0.561194262302536
KNeighborsClassifier,100,0.606137686544718,0.00867120446932573,0.665447914351225,0.587493981503824
KNeighborsClassifier,250,0.632340870718085,0.0050014634467804,0.647199921230176,0.621482180842961
KNeighborsClassifier,500,0.638922309961319,0.00645060288229745,0.653427241806958,0.622418247532643
KNeighborsClassifier,1000,0.631280828380939,0.00424374445318931,0.641711876778793,0.621886551710817
LogisticRegression,1,0.276748815940027,0.0361124548627021,0.352537188805593,0.198087955540405
LogisticRegression,5,0.489181983409597,0.0211853321190332,0.537123471601283,0.427155653925226
LogisticRegression,10,0.567277733084585,0.0171456722968423,0.611981731030878,0.524053983344818
LogisticRegression,25,0.643014525759388,0.0132227711527878,0.664051569758835,0.599589452297336
LogisticRegression,50,0.672127088817872,0.0102854411789654,0.697181595100114,0.636344419388049
LogisticRegression,100,0.674959658874555,0.0134378878257745,0.699005373507125,0.628307544887232
LogisticRegression,250,0.672695493113456,0.0180018846197091,0.7023393314417,0.618284443610261
LogisticRegression,500,0.690455439924731,0.0220405124456428,0.723674304540757,0.635002905729581
LogisticRegression,1000,0.709307501433276,0.0250443452770392,0.745130245579019,0.660515287616875
LinearLayer,1,0.327899140532205,0.0290451150417542,,
LinearLayer,5,0.430097019202342,0.0290451150417542,0.465022671518657,0.396389372735312
LinearLayer,10,0.53229489787248,0.0184111916427035,0.547238644451426,0.501388238885841
LinearLayer,25,0.584732314632533,0.0118670637941791,0.598435012846504,0.577815778581026
LinearLayer,50,0.636462637365225,0.0130821225152575,0.654937887069543,0.621352332291535
LinearLayer,100,0.662904031217145,0.00622403757382405,0.671295601092027,0.657224362122678
LinearLayer,250,0.685342877023709,0.0089918772002726,0.697976548674335,0.674640814196594
LinearLayer,500,0.693358824064143,0.00468529796524523,0.698072969746285,0.687417450700188
LinearLayer,1000,0.685516564949504,0.00761637211385437,0.69604926728598,0.676316742969455
Baseline,1,0.169599849110355,0.00902130841301657,0,
Baseline,5,0.241312562827949,0.00902130841301657,0.25341978521119,0.231111111532451
Baseline,10,0.313025276545542,0.0141430239345046,0.329619916829282,0.297840068548278
Baseline,25,0.414056844495205,0.0217282013949275,0.42896014182511,0.389125678320296
Baseline,50,0.489735854534312,0.0205811675389509,0.505520748195114,0.453727617235387
Baseline,100,0.56090415708984,0.0181292170783374,0.562990653816944,0.519442941846073
Baseline,250,0.609378288167638,0.0113099506907173,0.623171096724998,0.592626240814445
Baseline,500,0.638242807291032,0.0193020834221714,0.656082345615226,0.613400481823763
Baseline,1000,0.644473514033534,0.0366834939369891,0.684399957299037,0.592469023125326

==> figures/performance_vs_samples/data_TS/ENDO_250+_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.551638012487972,0.0463233098327164,0.652127245408373,0.350750098834302
SVC,5,0.779194984223583,0.0197454487555397,0.818333784838817,0.729118490310159
SVC,10,0.838514852841371,0.0140797272859288,0.871579357603027,0.786711898464499
SVC,25,0.883934783763312,0.00657833714179079,0.898312094384914,0.865764348530884
SVC,50,0.902397868599321,0.00456980838000119,0.911987598769192,0.890720413541315
SVC,100,0.914700197170463,0.00372102212666858,0.922751043847286,0.902885000698995
SVC,250,0.927866001898727,0.00262779954552866,0.933762722535572,0.921336929612984
KNeighborsClassifier,1,0.551352700047787,0.0462665311297068,0.652127245408373,0.347313672717463
KNeighborsClassifier,5,0.722287541407284,0.0178274976921077,0.761844037469526,0.673682043148637
KNeighborsClassifier,10,0.781207508418456,0.0149326654596524,0.818579493554566,0.728036745752331
KNeighborsClassifier,25,0.8301003482275,0.00958912656603916,0.847005868725684,0.803453438894646
KNeighborsClassifier,50,0.85625370391657,0.006549530144658,0.877062699141892,0.832799795945393
KNeighborsClassifier,100,0.872883386889497,0.00525785706783402,0.886231245638317,0.858363167581997
KNeighborsClassifier,250,0.892917763298034,0.00330671309290101,0.899936707416954,0.883204217681734
LogisticRegression,1,0.552434851264133,0.0462094102793184,0.650004716069147,0.354627624315172
LogisticRegression,5,0.792036637127124,0.0191261232333013,0.827807246246104,0.741381912842898
LogisticRegression,10,0.844350102306945,0.0134014881769486,0.869796053750068,0.795720402159866
LogisticRegression,25,0.882595509539133,0.0069781631817714,0.898973798964509,0.866696494091532
LogisticRegression,50,0.899072343576692,0.00666309653597258,0.91268818363856,0.880866436941433
LogisticRegression,100,0.908801947906056,0.00613467812992493,0.923077183243136,0.894781054542373
LogisticRegression,250,0.91604519656995,0.00381333762642667,0.923959152549909,0.907130448871786
LinearLayer,1,0.631158072999345,0.0284752856591959,,
LinearLayer,5,0.711791773305561,0.0284752856591959,0.758268711216685,0.685070888190023
LinearLayer,10,0.792425473611777,0.0135802515715932,0.807896833316711,0.775226724948079
LinearLayer,25,0.857295768151241,0.00589756974032544,0.866345193837456,0.852099477857206
LinearLayer,50,0.887264709085946,0.00294228877067369,0.89002885317992,0.882243705934866
LinearLayer,100,0.899693660811368,0.00349580457570616,0.902456857409804,0.894040730315145
LinearLayer,250,0.920904622549991,0.00200981204451344,0.923945012012354,0.918375629405349
Baseline,1,0.453215838749961,0.0330789802183366,,
Baseline,5,0.547150753957862,0.0330789802183366,0.580434497898708,0.503361141084934
Baseline,10,0.641085669165764,0.0206349177250832,0.668841075088594,0.615238487744641
Baseline,25,0.754405740098575,0.010477538727453,0.76686497610682,0.741736588155278
Baseline,50,0.812454458994568,0.0150247213557374,0.828021560031356,0.795959927500194
Baseline,100,0.855733999085294,0.00380141377706906,0.859538365754741,0.849813608589873
Baseline,250,0.90121409477044,0.00760199708386438,0.910268271567418,0.890479157477142

==> figures/performance_vs_samples/data_TS/ENDO_full_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.36,0.03,0.41,0.3
SVC,5,0.52,0.02,0.56,0.46
SVC,10,0.57,0.02,0.61,0.54
SVC,25,0.61,0.01,0.64,0.58
SVC,50,0.62,0.01,0.65,0.6
SVC,100,0.62,0.01,0.65,0.61
SVC,250,0.62,0,0.63,0.62
SVC,500,0.62,0,0.62,0.62
SVC,900,0.62,0,0.62,0.62
KNeighborsClassifier,1,0.36,0.03,0.41,0.3
KNeighborsClassifier,5,0.46,0.02,0.52,0.41
KNeighborsClassifier,10,0.5,0.01,0.54,0.47
KNeighborsClassifier,25,0.54,0.01,0.57,0.52
KNeighborsClassifier,50,0.55,0.01,0.57,0.53
KNeighborsClassifier,100,0.56,0,0.56,0.54
KNeighborsClassifier,250,0.56,0,0.57,0.55
KNeighborsClassifier,500,0.55,0,0.56,0.55
KNeighborsClassifier,900,0.55,0,0.55,0.55
LogisticRegression,1,0.36,0.03,0.42,0.3
LogisticRegression,5,0.52,0.02,0.56,0.47
LogisticRegression,10,0.58,0.02,0.62,0.53
LogisticRegression,25,0.62,0.02,0.65,0.57
LogisticRegression,50,0.62,0.02,0.65,0.59
LogisticRegression,100,0.61,0.01,0.64,0.58
LogisticRegression,250,0.61,0,0.62,0.6
LogisticRegression,500,0.61,0,0.62,0.6
LogisticRegression,900,0.61,0,0.61,0.61
LinearLayer,1,0.347866627523433,0.0247024056492135,,
LinearLayer,5,0.442116009131837,0.0247024056492135,0.469077664022834,0.419398496421061
LinearLayer,10,0.536365390740241,0.0166709871724532,0.564263759723691,0.520261563423934
LinearLayer,25,0.595764713970169,0.0257114018038383,0.626732819566386,0.56162101187745
LinearLayer,50,0.602008110981303,0.0152099670362814,0.61781453555607,0.584344829726254
LinearLayer,100,0.602882412269263,0.0122031310651436,0.619826325594391,0.591552610663507
LinearLayer,250,0.607829268327607,0.0117360068778743,0.628407585677583,0.600040059874839
LinearLayer,500,0.611906473421526,0.014548421855158,0.63388082828339,0.595651928606131
LinearLayer,1000,0.609126814603721,0.00900471844696819,0.624152133308336,0.601962386832197
Baseline,1,0.206242253024389,0.0305373694963306,,
Baseline,5,0.295200024918595,0.0240709724163151,0.324897569176974,0.265383787170005
Baseline,10,0.384157796812802,0.0176045753362995,0.415447884029376,0.374373889415917
Baseline,25,0.467353363853977,0.0120331190011589,0.481865532703887,0.452121312011976
Baseline,50,0.499904939620379,0.0235363869267413,0.518667271476238,0.464276846694694
Baseline,100,0.528742796194251,0.0195149636234238,0.554358261990843,0.50605320687822
Baseline,250,0.550219561124443,0.00780040754214742,0.560337729209671,0.538601895492214
Baseline,500,0.56494547379083,0.0127208641689426,0.582518115216662,0.549422918489261
Baseline,1000,0.555963347431084,0.013556360781289,0.575925264639187,0.542394442771467

==> figures/performance_vs_samples/data_TS/ISIC_250+_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.215958805435704,0.025277355255277,0.281892252627541,0.151006956266937
SVC,5,0.34499311206391,0.0236769070698089,0.403148563500995,0.293265789381225
SVC,10,0.403559936770374,0.0220228180054236,0.459277757250028,0.352637901426454
SVC,25,0.475482053396518,0.0144647946650521,0.505310774145664,0.440753439594446
SVC,50,0.521565046156148,0.0117886801364354,0.54532072427338,0.491257831836941
SVC,100,0.565728045955802,0.00938295441877644,0.591436681547578,0.54862565058823
SVC,250,0.620034500314893,0.0070152371449903,0.634160131947909,0.601529593198521
KNeighborsClassifier,1,0.216855289448924,0.0272713552690654,0.281487261565768,0.144947023821521
KNeighborsClassifier,5,0.326276320109628,0.021251741984151,0.377851029822342,0.274520541933131
KNeighborsClassifier,10,0.373030965729385,0.0207912422497555,0.433868086514597,0.320079330187045
KNeighborsClassifier,25,0.428559484478068,0.0137501607310806,0.459014210192263,0.394867338014234
KNeighborsClassifier,50,0.465808758757989,0.0115480297327246,0.495984069469863,0.440261336529013
KNeighborsClassifier,100,0.506995792467753,0.00907930775448815,0.528467095452508,0.478733579981859
KNeighborsClassifier,250,0.567751321116762,0.00897731505433037,0.588266318629185,0.54424573903385
LogisticRegression,1,0.216029359284897,0.0276089671661528,0.283202151907659,0.14512928410232
LogisticRegression,5,0.337371977197066,0.0251148468052038,0.393380751832416,0.275656728764758
LogisticRegression,10,0.383675146773052,0.0243113651353475,0.438077129361097,0.326273998269251
LogisticRegression,25,0.43433336613077,0.0159096097753494,0.476606155953594,0.3927752994801
LogisticRegression,50,0.46363375387627,0.0130808260363883,0.493796469974518,0.435221121716828
LogisticRegression,100,0.498688622005455,0.0109509705650452,0.522023705037002,0.466076383277385
LogisticRegression,250,0.561458529493733,0.00785206291202162,0.582141110067477,0.537788828168459
LinearLayer,1,0.197844812681521,0.0468901856088043,,
LinearLayer,5,0.236625149638493,0.0468901856088043,0.301710092639007,0.189691694178627
LinearLayer,10,0.275405486595465,0.0385812712601266,0.308251370243484,0.208428265705073
LinearLayer,25,0.349797672171629,0.0358981779629539,0.379028030706739,0.287150963495592
LinearLayer,50,0.404497213296719,0.0146103886032744,0.424611526253005,0.385776915628098
LinearLayer,100,0.449728305585897,0.0129717231044034,0.463269861848606,0.430554995907239
LinearLayer,250,0.475662278412882,0.0128730929964122,0.490225390119653,0.458234264895643
Baseline,1,0.229187106732817,0.0270522449890481,,
Baseline,5,0.258956818995146,0.0270522449890481,0.295564971781744,0.22035682052916
Baseline,10,0.288726531257475,0.0426264055716522,0.321829032160941,0.217679463822813
Baseline,25,0.354976512258252,0.0258579689536794,0.381615754663652,0.323094304417627
Baseline,50,0.37665896426714,0.0188221130263349,0.394570298452871,0.350803418589182
Baseline,100,0.447065844375021,0.0155549393153401,0.466382975458975,0.429243212038153
Baseline,250,0.498753207780813,0.0065427274000695,0.506954010198748,0.491950586316304

==> figures/performance_vs_samples/data_TS/ISIC_full_data_set.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC,1,0.219250668826294,0.0314118106290122,0.284587217574947,0.154162358311461
SVC,5,0.36387232526114,0.0252988547035866,0.42977799730782,0.282945108892705
SVC,10,0.424497311801224,0.0226750069532566,0.48779822067578,0.373136830508152
SVC,25,0.508282651384185,0.0129752437057588,0.546729940226514,0.469837428444946
SVC,50,0.563155413441405,0.0106328104987068,0.589547127959148,0.541985746147091
SVC,100,0.616350247908312,0.00897933914141629,0.635561332937128,0.590628903919441
SVC,250,0.674370207650687,0.00535151093613186,0.68681004521924,0.659671561356171
SVC,500,0.704716101467068,0.00389092656758769,0.714154022588093,0.694454237829779
SVC,1000,0.725931890201607,0.00319944572430204,0.734474100761956,0.718416628864734
KNeighborsClassifier,1,0.219135572608671,0.0316668631369512,0.284587217574947,0.154468540365156
KNeighborsClassifier,5,0.341221729178029,0.0239805106914306,0.39665116730863,0.281438261490706
KNeighborsClassifier,10,0.389282191731379,0.0200305417313977,0.461048461980821,0.345471116378125
KNeighborsClassifier,25,0.448462329164755,0.0137410282596645,0.490881532696809,0.419963163756573
KNeighborsClassifier,50,0.493964966110329,0.0105789825664233,0.521484710090596,0.466898595575927
KNeighborsClassifier,100,0.542977954683058,0.00966554951057132,0.567067215886646,0.522183471080674
KNeighborsClassifier,250,0.617806324708276,0.00610072346472546,0.634131334919781,0.603348379954775
KNeighborsClassifier,500,0.655549849607999,0.00521074280031318,0.669215971506684,0.640457166178601
KNeighborsClassifier,1000,0.673609758000757,0.00501736654610248,0.687857552411973,0.66035942652494
LogisticRegression,1,0.218755040548327,0.0316410482750985,0.282372333980767,0.149473226466934
LogisticRegression,5,0.355921792573582,0.0256527438979725,0.406672864042087,0.26323321687178
LogisticRegression,10,0.409950218262045,0.0220044600700399,0.468618955974023,0.353910086681454
LogisticRegression,25,0.472347901348255,0.0153454950839768,0.507536181045107,0.43870287717741
LogisticRegression,50,0.507342873049147,0.0126197833982804,0.532246060373153,0.469306253698681
LogisticRegression,100,0.547656949630427,0.0115369087145738,0.57085793784308,0.518418105396538
LogisticRegression,250,0.604611054994958,0.00732743248603128,0.621577499697964,0.588217933756172
LogisticRegression,500,0.629485996380313,0.00513210070710935,0.640152997456719,0.61589329190068
LogisticRegression,1000,0.639885297022828,0.00428446734077602,0.648584344007655,0.623777602677551
LinearLayer,1,0.12163867848469,0.0553813460092145,,
LinearLayer,5,0.213390234902153,0.0553813460092145,0.285688413140928,0.137212877214843
LinearLayer,10,0.305141791319616,0.0356308464507842,0.339008730304277,0.246032516622334
LinearLayer,25,0.377378749876192,0.0125629995020505,0.392491600744669,0.363329140475838
LinearLayer,50,0.411749309494284,0.0145121093765976,0.436932402468906,0.401077945826308
LinearLayer,100,0.453799022069763,0.00722730637851892,0.46510672947826,0.448417796238572
LinearLayer,250,0.499904626378923,0.00673092501787853,0.511660134960651,0.495697328475602
LinearLayer,500,0.508650299545816,0.00793606303147714,0.521925656247001,0.502704773294269
LinearLayer,1000,0.509910077558499,0.010759204899908,0.523967953290237,0.497353422034683
Baseline,1,0.195447290042114,0.00625981246586297,,
Baseline,5,0.239346650400057,0.0248141216897834,0.278850662996367,0.217027644706193
Baseline,10,0.283246010758,0.0433684309137039,0.31455148520171,0.209103146054953
Baseline,25,0.360029043088721,0.0346038848454136,0.398691380502493,0.31479501937934
Baseline,50,0.431408791005032,0.00608953339821936,0.436260468322779,0.422381260654056
Baseline,100,0.480000574617029,0.00467108592619608,0.487156653619012,0.474319866243985
Baseline,250,0.57149862306436,0.0133818245659378,0.591181334414258,0.554358302965096
Baseline,500,0.622812487474814,0.0196697556999935,0.63916885642371,0.600986915506669
Baseline,1000,0.658437568712877,0.0147864628063871,0.677285646921619,0.643093720575927

==> figures/performance_vs_samples/data_TS/combined_svc.txt <==
classifier,n_sample,MEAN,STD,MAX,MIN
SVC_BM,1,0.272057077142648,0.0358964029057111,0.356579434022068,0.188508248561222
SVC_BM,5,0.476493941256703,0.0210333369017387,0.535606242181633,0.4116711888076
SVC_BM,10,0.560615023155237,0.0163212408854921,0.605512372659003,0.514457478444578
SVC_BM,25,0.653247887155855,0.0109961050321897,0.679159137712293,0.617585564065033
SVC_BM,50,0.700318459620515,0.0070980883791968,0.717304624563107,0.683581344666699
SVC_BM,100,0.723961919890001,0.0100204042680431,0.735887692914823,0.671927793267774
SVC_BM,250,0.727844273347902,0.021824005727965,0.752590911062878,0.683760366352491
SVC_BM,500,0.713252398015323,0.0224850381726267,0.759647474785443,0.686641067016501
SVC_BM,1000,0.695901788540833,0.0100033628963415,0.746827534908592,0.681308595100339
SVC_Endo,1,0.36,0.03,0.41,0.3
SVC_Endo,5,0.52,0.02,0.56,0.46
SVC_Endo,10,0.57,0.02,0.61,0.54
SVC_Endo,25,0.61,0.01,0.64,0.58
SVC_Endo,50,0.62,0.01,0.65,0.6
SVC_Endo,100,0.62,0.01,0.65,0.61
SVC_Endo,250,0.62,0,0.63,0.62
SVC_Endo,500,0.62,0,0.62,0.62
SVC_Endo,900,0.62,0,0.62,0.62
SVC_ISIC,1,0.219250668826294,0.0314118106290122,0.284587217574947,0.154162358311461
SVC_ISIC,5,0.36387232526114,0.0252988547035866,0.42977799730782,0.282945108892705
SVC_ISIC,10,0.424497311801224,0.0226750069532566,0.48779822067578,0.373136830508152
SVC_ISIC,25,0.508282651384185,0.0129752437057588,0.546729940226514,0.469837428444946
SVC_ISIC,50,0.563155413441405,0.0106328104987068,0.589547127959148,0.541985746147091
SVC_ISIC,100,0.616350247908312,0.00897933914141629,0.635561332937128,0.590628903919441
SVC_ISIC,250,0.674370207650687,0.00535151093613186,0.68681004521924,0.659671561356171
SVC_ISIC,500,0.704716101467068,0.00389092656758769,0.714154022588093,0.694454237829779
SVC_ISIC,1000,0.725931890201607,0.00319944572430204,0.734474100761956,0.718416628864734
